Advanced Boundary Conditions for the Simulations of Laser Ablation

Irradiating materials with ultra-short laser pulses generates unwanted shock waves which distort the interesting physics. Advanced boundary conditions are presented to erase even very strong shock waves. Depending on the wave length, laser light which leads to ablation may penetrate very deep into the sample. Connection conditions are presented to consistently couple atomistics and continuum description of the sample even at high temperatures together with a discussion of the temperature definition.

==> plot/data/omega_vs_N10.dat <==
0 0.0039683
0.1 0.039683
0.2 0.17857
0.3 0.47619
0.4 0.83333
0.5 1
0.6 0.83333
0.7 0.47619
0.8 0.17857
0.9 0.039683
1 0.0039683


==> plot/data/omega_vs_N100.dat <==
0 9.9117e-30
0.01 9.9117e-28
0.02 4.9063e-26
0.03 1.6027e-24
0.04 3.8866e-23
0.05 7.4622e-22
0.06 1.1815e-20
0.07 1.5866e-19
0.08 1.8444e-18
0.09 1.8854e-17
0.1 1.7157e-16
0.11 1.4038e-15
0.12 1.0411e-14
0.13 7.0477e-14
0.14 4.3797e-13
0.15 2.511e-12
0.16 1.334e-11
0.17 6.5914e-11
0.18 3.0394e-10
0.19 1.3117e-09
0.2 5.3125e-09
0.21 2.0238e-08
0.22 7.2673e-08
0.23 2.4646e-07
0.24 7.9071e-07
0.25 2.4038e-06
0.26 6.9339e-06
0.27 1.9004e-05
0.28 4.9547e-05
0.29 0.00012301
0.3 0.00029113
0.31 0.00065739
0.32 0.0014175
0.33 0.0029209
0.34 0.0057559
0.35 0.010854
0.36 0.019597
0.37 0.033898
0.38 0.0562
0.39 0.089343
0.4 0.13625
0.41 0.19939
0.42 0.28009
0.43 0.3778
0.44 0.48942
0.45 0.60906
0.46 0.72822
0.47 0.83668
0.48 0.92383
0.49 0.98039
0.5 1
0.51 0.98039
0.52 0.92383
0.53 0.83668
0.54 0.72822
0.55 0.60906
0.56 0.48942
0.57 0.3778
0.58 0.28009
0.59 0.19939
0.6 0.13625
0.61 0.089343
0.62 0.0562
0.63 0.033898
0.64 0.019597
0.65 0.010854
0.66 0.0057559
0.67 0.0029209
0.68 0.0014175
0.69 0.00065739
0.7 0.00029113
0.71 0.00012301
0.72 4.9547e-05
0.73 1.9004e-05
0.74 6.9339e-06
0.75 2.4038e-06
0.76 7.9071e-07
0.77 2.4646e-07
0.78 7.2673e-08
0.79 2.0238e-08
0.8 5.3125e-09
0.81 1.3117e-09
0.82 3.0394e-10
0.83 6.5914e-11
0.84 1.334e-11
0.85 2.511e-12
0.86 4.3797e-13
0.87 7.0477e-14
0.88 1.0411e-14
0.89 1.4038e-15
0.9 1.7157e-16
0.91 1.8854e-17
0.92 1.8444e-18
0.93 1.5866e-19
0.94 1.1815e-20
0.95 7.4622e-22
0.96 3.8866e-23
0.97 1.6027e-24
0.98 4.9063e-26
0.99 9.9117e-28
1 9.9117e-30


==> plot/data/omega_vs_N1000.dat <==
0 3.6998e-300
0.001 3.6998e-297
0.002 1.848e-294
0.003 6.1478e-292
0.004 1.5323e-289
0.005 3.0524e-287
0.006 5.0619e-285
0.007 7.1879e-283
0.008 8.922e-281
0.009 9.834e-279
0.01 9.7455e-277
0.011 8.771e-275
0.012 7.2287e-273
0.013 5.4938e-271
0.014 3.8732e-269
0.015 2.546e-267
0.016 1.5674e-265
0.017 9.0722e-264
0.018 4.9544e-262
0.019 2.5607e-260
0.02 1.256e-258
0.021 5.8613e-257
0.022 2.6083e-255
0.023 1.1091e-253
0.024 4.5149e-252
0.025 1.7626e-250
0.026 6.6099e-249
0.027 2.3844e-247
0.028 8.286e-246
0.029 2.7772e-244
0.03 8.989e-243
0.031 2.8127e-241
0.032 8.5171e-240
0.033 2.4984e-238
0.034 7.1056e-237
0.035 1.9612e-235
0.036 5.257e-234
0.037 1.3697e-232
0.038 3.471e-231
0.039 8.5618e-230
0.04 2.057e-228
0.041 4.8163e-227
0.042 1.0997e-225
0.043 2.4501e-224
0.044 5.3289e-223
0.045 1.1321e-221
0.046 2.3503e-220
0.047 4.7707e-219
0.048 9.4718e-218
0.049 1.8402e-216
0.05 3.5001e-215
0.051 6.5199e-214
0.052 1.1899e-212
0.053 2.1283e-211
0.054 3.7324e-210
0.055 6.4198e-209
0.056 1.0833e-207
0.057 1.7942e-206
0.058 2.917e-205
0.059 4.6574e-204
0.06 7.3043e-203
0.061 1.1256e-201
0.062 1.7047e-200
0.063 2.5381e-199
0.064 3.716e-198
0.065 5.351e-197
0.066 7.5806e-196
0.067 1.0568e-194
0.068 1.4499e-193
0.069 1.9585e-192
0.07 2.6048e-191
0.071 3.4119e-190
0.072 4.4023e-189
0.073 5.5963e-188
0.074 7.0105e-187
0.075 8.6556e-186
0.076 1.0535e-184
0.077 1.2642e-183
0.078 1.4959e-182
0.079 1.7459e-181
0.08 2.01e-180
0.081 2.2829e-179
0.082 2.5585e-178
0.083 2.8298e-177
0.084 3.0892e-176
0.085 3.3291e-175
0.086 3.542e-174
0.087 3.7211e-173
0.088 3.8607e-172
0.089 3.9561e-171
0.09 4.0044e-170
0.091 4.0044e-169
0.092 3.9566e-168
0.093 3.863e-167
0.094 3.7274e-166
0.095 3.5547e-165
0.096 3.3511e-164
0.097 3.1231e-163
0.098 2.8777e-162
0.099 2.6219e-161
0.1 2.3623e-160
0.101 2.105e-159
0.102 1.8553e-158
0.103 1.6175e-157
0.104 1.3951e-156
0.105 1.1905e-155
0.106 1.0052e-154
0.107 8.3986e-154
0.108 6.9444e-153
0.109 5.6829e-152
0.11 4.6032e-151
0.111 3.6908e-150
0.112 2.9296e-149
0.113 2.3022e-148
0.114 1.7913e-147
0.115 1.3801e-146
0.116 1.0529e-145
0.117 7.9552e-145
0.118 5.9529e-144
0.119 4.4121e-143
0.12 3.2392e-142
0.121 2.3558e-141
0.122 1.6973e-140
0.123 1.2116e-139
0.124 8.5691e-139
0.125 6.0053e-138
0.126 4.1703e-137
0.127 2.87e-136
0.128 1.9574e-135
0.129 1.3231e-134
0.13 8.8651e-134
0.131 5.8875e-133
0.132 3.8759e-132
0.133 2.5296e-131
0.134 1.6367e-130
0.135 1.0499e-129
0.136 6.6776e-129
0.137 4.2113e-128
0.138 2.6336e-127
0.139 1.6332e-126
0.14 1.0044e-125
0.141 6.1262e-125
0.142 3.7059e-124
0.143 2.2236e-123
0.144 1.3233e-122
0.145 7.8122e-122
0.146 4.5749e-121
0.147 2.6578e-120
0.148 1.5318e-119
0.149 8.7592e-119
0.15 4.9694e-118
0.151 2.7973e-117
0.152 1.5625e-116
0.153 8.6599e-116
0.154 4.763e-115
0.155 2.5997e-114
0.156 1.4081e-113
0.157 7.5699e-113
0.158 4.0389e-112
0.159 2.1388e-111
0.16 1.1242e-110
0.161 5.8655e-110
0.162 3.0378e-109
0.163 1.5617e-108
0.164 7.9706e-108
0.165 4.0384e-107
0.166 2.0314e-106
0.167 1.0145e-105
0.168 5.0301e-105
0.169 2.4764e-104
0.17 1.2105e-103
0.171 5.8755e-103
0.172 2.8319e-102
0.173 1.3554e-101
0.174 6.4419e-101
0.175 3.0406e-100
0.176 1.4253e-99
0.177 6.6352e-99
0.178 3.0678e-98
0.179 1.4088e-97
0.18 6.4257e-97
0.181 2.9111e-96
0.182 1.31e-95
0.183 5.8556e-95
0.184 2.6e-94
0.185 1.1468e-93
0.186 5.025e-93
0.187 2.1874e-92
0.188 9.4592e-92
0.189 4.0639e-91
0.19 1.7347e-90
0.191 7.3564e-90
0.192 3.0997e-89
0.193 1.2977e-88
0.194 5.3981e-88
0.195 2.2312e-87
0.196 9.1639e-87
0.197 3.74e-86
0.198 1.5168e-85
0.199 6.1128e-85
0.2 2.4482e-84
0.201 9.744e-84
0.202 3.8542e-83
0.203 1.5151e-82
0.204 5.9193e-82
0.205 2.2984e-81
0.206 8.8701e-81
0.207 3.4023e-80
0.208 1.2971e-79
0.209 4.9155e-79
0.21 1.8515e-78
0.211 6.9322e-78
0.212 2.5799e-77
0.213 9.5446e-77
0.214 3.5101e-76
0.215 1.2832e-75
0.216 4.6636e-75
0.217 1.6849e-74
0.218 6.0517e-74
0.219 2.1609e-73
0.22 7.6713e-73
0.221 2.7075e-72
0.222 9.5007e-72
0.223 3.3146e-71
0.224 1.1498e-70
0.225 3.9654e-70
0.226 1.3598e-69
0.227 4.6365e-69
0.228 1.5719e-68
0.229 5.2993e-68
0.23 1.7764e-67
0.231 5.9214e-67
0.232 1.9627e-66
0.233 6.4694e-66
0.234 2.1205e-65
0.235 6.9121e-65
0.236 2.2406e-64
0.237 7.2227e-64
0.238 2.3155e-63
0.239 7.3826e-63
0.24 2.3409e-62
0.241 7.382e-62
0.242 2.3153e-61
0.243 7.2221e-61
0.244 2.2406e-60
0.245 6.914e-60
0.246 2.122e-59
0.247 6.4776e-59
0.248 1.9668e-58
0.249 5.9399e-58
0.25 1.7843e-57
0.251 5.3317e-57
0.252 1.5847e-56
0.253 4.6852e-56
0.254 1.3779e-55
0.255 4.031e-55
0.256 1.1731e-54
0.257 3.396e-54
0.258 9.7799e-54
0.259 2.8018e-53
0.26 7.9852e-53
0.261 2.264e-52
0.262 6.3859e-52
0.263 1.7919e-51
0.264 5.0025e-51
0.265 1.3894e-50
0.266 3.839e-50
0.267 1.0554e-49
0.268 2.8865e-49
0.269 7.8548e-49
0.27 2.1266e-48
0.271 5.7285e-48
0.272 1.5353e-47
0.273 4.0942e-47
0.274 1.0863e-46
0.275 2.8679e-46
0.276 7.5333e-46
0.277 1.969e-45
0.278 5.1208e-45
0.279 1.3252e-44
0.28 3.4123e-44
0.281 8.7433e-44
0.282 2.2292e-43
0.283 5.6558e-43
0.284 1.4279e-42
0.285 3.5872e-42
0.286 8.9681e-42
0.287 2.2311e-41
0.288 5.5235e-41
0.289 1.3608e-40
0.29 3.3363e-40
0.291 8.1402e-40
0.292 1.9765e-39
0.293 4.776e-39
0.294 1.1485e-38
0.295 2.7486e-38
0.296 6.5466e-38
0.297 1.5518e-37
0.298 3.6607e-37
0.299 8.5948e-37
0.3 2.0083e-36
0.301 4.6705e-36
0.302 1.081e-35
0.303 2.4903e-35
0.304 5.7096e-35
0.305 1.3029e-34
0.306 2.9592e-34
0.307 6.6896e-34
0.308 1.5052e-33
0.309 3.3708e-33
0.31 7.5136e-33
0.311 1.667e-32
0.312 3.6813e-32
0.313 8.0918e-32
0.314 1.7704e-31
0.315 3.8555e-31
0.316 8.3577e-31
0.317 1.8034e-30
0.318 3.8733e-30
0.319 8.2808e-30
0.32 1.7623e-29
0.321 3.7331e-29
0.322 7.872e-29
0.323 1.6524e-28
0.324 3.4527e-28
0.325 7.1816e-28
0.326 1.487e-27
0.327 3.0649e-27
0.328 6.2887e-27
0.329 1.2845e-26
0.33 2.6118e-26
0.331 5.2868e-26
0.332 1.0653e-25
0.333 2.137e-25
0.334 4.2677e-25
0.335 8.4844e-25
0.336 1.6792e-24
0.337 3.3086e-24
0.338 6.4899e-24
0.339 1.2673e-23
0.34 2.4639e-23
0.341 4.7688e-23
0.342 9.189e-23
0.343 1.7628e-22
0.344 3.3667e-22
0.345 6.4016e-22
0.346 1.2119e-21
0.347 2.284e-21
0.348 4.2858e-21
0.349 8.0068e-21
0.35 1.4893e-20
0.351 2.7579e-20
0.352 5.0849e-20
0.353 9.3343e-20
0.354 1.706e-19
0.355 3.1045e-19
0.356 5.6246e-19
0.357 1.0146e-18
0.358 1.8224e-18
0.359 3.259e-18
0.36 5.8028e-18
0.361 1.0288e-17
0.362 1.8159e-17
0.363 3.1917e-17
0.364 5.5854e-17
0.365 9.7324e-17
0.366 1.6885e-16
0.367 2.917e-16
0.368 5.0175e-16
0.369 8.5937e-16
0.37 1.4656e-15
0.371 2.4887e-15
0.372 4.2081e-15
0.373 7.0849e-15
0.374 1.1878e-14
0.375 1.9828e-14
0.376 3.2958e-14
0.377 5.4552e-14
0.378 8.9909e-14
0.379 1.4756e-13
0.38 2.4114e-13
0.381 3.924e-13
0.382 6.3585e-13
0.383 1.026e-12
0.384 1.6485e-12
0.385 2.6377e-12
0.386 4.2025e-12
0.387 6.6676e-12
0.388 1.0534e-11
0.389 1.6573e-11
0.39 2.5964e-11
0.391 4.0507e-11
0.392 6.293e-11
0.393 9.7357e-11
0.394 1.4999e-10
0.395 2.3011e-10
0.396 3.5156e-10
0.397 5.3486e-10
0.398 8.1036e-10
0.399 1.2226e-09
0.4 1.837e-09
0.401 2.7487e-09
0.402 4.0957e-09
0.403 6.0774e-09
0.404 8.9808e-09
0.405 1.3216e-08
0.406 1.9368e-08
0.407 2.8267e-08
0.408 4.1085e-08
0.409 5.9468e-08
0.41 8.572e-08
0.411 1.2305e-07
0.412 1.7592e-07
0.413 2.5046e-07
0.414 3.5512e-07
0.415 5.0145e-07
0.416 7.0516e-07
0.417 9.8756e-07
0.418 1.3774e-06
0.419 1.9132e-06
0.42 2.6466e-06
0.421 3.6462e-06
0.422 5.0027e-06
0.423 6.8359e-06
0.424 9.3026e-06
0.425 1.2608e-05
0.426 1.7017e-05
0.427 2.2876e-05
0.428 3.0626e-05
0.429 4.0835e-05
0.43 5.4225e-05
0.431 7.1712e-05
0.432 9.4454e-05
0.433 0.0001239
0.434 0.00016187
0.435 0.00021062
0.436 0.00027294
0.437 0.00035226
0.438 0.00045279
0.439 0.00057965
0.44 0.00073906
0.441 0.00093849
0.442 0.0011869
0.443 0.001495
0.444 0.0018755
0.445 0.0023433
0.446 0.002916
0.447 0.0036141
0.448 0.0044611
0.449 0.0054845
0.45 0.0067154
0.451 0.0081896
0.452 0.0099471
0.453 0.012033
0.454 0.014498
0.455 0.017398
0.456 0.020793
0.457 0.024752
0.458 0.029345
0.459 0.034652
0.46 0.040753
0.461 0.047737
0.462 0.055693
0.463 0.064715
0.464 0.074897
0.465 0.086332
0.466 0.099116
0.467 0.11334
0.468 0.12908
0.469 0.14642
0.47 0.16542
0.471 0.18614
0.472 0.20862
0.473 0.23288
0.474 0.25891
0.475 0.28671
0.476 0.31623
0.477 0.34739
0.478 0.38009
0.479 0.41421
0.48 0.44959
0.481 0.48605
0.482 0.52336
0.483 0.56128
0.484 0.59955
0.485 0.63787
0.486 0.67593
0.487 0.71341
0.488 0.74996
0.489 0.78523
0.49 0.81888
0.491 0.85057
0.492 0.87996
0.493 0.90673
0.494 0.9306
0.495 0.95128
0.496 0.96854
0.497 0.98218
0.498 0.99204
0.499 0.998
0.5 1
0.501 0.998
0.502 0.99204
0.503 0.98218
0.504 0.96854
0.505 0.95128
0.506 0.9306
0.507 0.90673
0.508 0.87996
0.509 0.85057
0.51 0.81888
0.511 0.78523
0.512 0.74996
0.513 0.71341
0.514 0.67593
0.515 0.63787
0.516 0.59955
0.517 0.56128
0.518 0.52336
0.519 0.48605
0.52 0.44959
0.521 0.41421
0.522 0.38009
0.523 0.34739
0.524 0.31623
0.525 0.28671
0.526 0.25891
0.527 0.23288
0.528 0.20862
0.529 0.18614
0.53 0.16542
0.531 0.14642
0.532 0.12908
0.533 0.11334
0.534 0.099116
0.535 0.086332
0.536 0.074897
0.537 0.064715
0.538 0.055693
0.539 0.047737
0.54 0.040753
0.541 0.034652
0.542 0.029345
0.543 0.024752
0.544 0.020793
0.545 0.017398
0.546 0.014498
0.547 0.012033
0.548 0.0099471
0.549 0.0081896
0.55 0.0067154
0.551 0.0054845
0.552 0.0044611
0.553 0.0036141
0.554 0.002916
0.555 0.0023433
0.556 0.0018755
0.557 0.001495
0.558 0.0011869
0.559 0.00093849
0.56 0.00073906
0.561 0.00057965
0.562 0.00045279
0.563 0.00035226
0.564 0.00027294
0.565 0.00021062
0.566 0.00016187
0.567 0.0001239
0.568 9.4454e-05
0.569 7.1712e-05
0.57 5.4225e-05
0.571 4.0835e-05
0.572 3.0626e-05
0.573 2.2876e-05
0.574 1.7017e-05
0.575 1.2608e-05
0.576 9.3026e-06
0.577 6.8359e-06
0.578 5.0027e-06
0.579 3.6462e-06
0.58 2.6466e-06
0.581 1.9132e-06
0.582 1.3774e-06
0.583 9.8756e-07
0.584 7.0516e-07
0.585 5.0145e-07
0.586 3.5512e-07
0.587 2.5046e-07
0.588 1.7592e-07
0.589 1.2305e-07
0.59 8.572e-08
0.591 5.9468e-08
0.592 4.1085e-08
0.593 2.8267e-08
0.594 1.9368e-08
0.595 1.3216e-08
0.596 8.9808e-09
0.597 6.0774e-09
0.598 4.0957e-09
0.599 2.7487e-09
0.6 1.837e-09
0.601 1.2226e-09
0.602 8.1036e-10
0.603 5.3486e-10
0.604 3.5156e-10
0.605 2.3011e-10
0.606 1.4999e-10
0.607 9.7357e-11
0.608 6.293e-11
0.609 4.0507e-11
0.61 2.5964e-11
0.611 1.6573e-11
0.612 1.0534e-11
0.613 6.6676e-12
0.614 4.2025e-12
0.615 2.6377e-12
0.616 1.6485e-12
0.617 1.026e-12
0.618 6.3585e-13
0.619 3.924e-13
0.62 2.4114e-13
0.621 1.4756e-13
0.622 8.9909e-14
0.623 5.4552e-14
0.624 3.2958e-14
0.625 1.9828e-14
0.626 1.1878e-14
0.627 7.0849e-15
0.628 4.2081e-15
0.629 2.4887e-15
0.63 1.4656e-15
0.631 8.5937e-16
0.632 5.0175e-16
0.633 2.917e-16
0.634 1.6885e-16
0.635 9.7324e-17
0.636 5.5854e-17
0.637 3.1917e-17
0.638 1.8159e-17
0.639 1.0288e-17
0.64 5.8028e-18
0.641 3.259e-18
0.642 1.8224e-18
0.643 1.0146e-18
0.644 5.6246e-19
0.645 3.1045e-19
0.646 1.706e-19
0.647 9.3343e-20
0.648 5.0849e-20
0.649 2.7579e-20
0.65 1.4893e-20
0.651 8.0068e-21
0.652 4.2858e-21
0.653 2.284e-21
0.654 1.2119e-21
0.655 6.4016e-22
0.656 3.3667e-22
0.657 1.7628e-22
0.658 9.189e-23
0.659 4.7688e-23
0.66 2.4639e-23
0.661 1.2673e-23
0.662 6.4899e-24
0.663 3.3086e-24
0.664 1.6792e-24
0.665 8.4844e-25
0.666 4.2677e-25
0.667 2.137e-25
0.668 1.0653e-25
0.669 5.2868e-26
0.67 2.6118e-26
0.671 1.2845e-26
0.672 6.2887e-27
0.673 3.0649e-27
0.674 1.487e-27
0.675 7.1816e-28
0.676 3.4527e-28
0.677 1.6524e-28
0.678 7.872e-29
0.679 3.7331e-29
0.68 1.7623e-29
0.681 8.2808e-30
0.682 3.8733e-30
0.683 1.8034e-30
0.684 8.3577e-31
0.685 3.8555e-31
0.686 1.7704e-31
0.687 8.0918e-32
0.688 3.6813e-32
0.689 1.667e-32
0.69 7.5136e-33
0.691 3.3708e-33
0.692 1.5052e-33
0.693 6.6896e-34
0.694 2.9592e-34
0.695 1.3029e-34
0.696 5.7096e-35
0.697 2.4903e-35
0.698 1.081e-35
0.699 4.6705e-36
0.7 2.0083e-36
0.701 8.5948e-37
0.702 3.6607e-37
0.703 1.5518e-37
0.704 6.5466e-38
0.705 2.7486e-38
0.706 1.1485e-38
0.707 4.776e-39
0.708 1.9765e-39
0.709 8.1402e-40
0.71 3.3363e-40
0.711 1.3608e-40
0.712 5.5235e-41
0.713 2.2311e-41
0.714 8.9681e-42
0.715 3.5872e-42
0.716 1.4279e-42
0.717 5.6558e-43
0.718 2.2292e-43
0.719 8.7433e-44
0.72 3.4123e-44
0.721 1.3252e-44
0.722 5.1208e-45
0.723 1.969e-45
0.724 7.5333e-46
0.725 2.8679e-46
0.726 1.0863e-46
0.727 4.0942e-47
0.728 1.5353e-47
0.729 5.7285e-48
0.73 2.1266e-48
0.731 7.8548e-49
0.732 2.8865e-49
0.733 1.0554e-49
0.734 3.839e-50
0.735 1.3894e-50
0.736 5.0025e-51
0.737 1.7919e-51
0.738 6.3859e-52
0.739 2.264e-52
0.74 7.9852e-53
0.741 2.8018e-53
0.742 9.7799e-54
0.743 3.396e-54
0.744 1.1731e-54
0.745 4.031e-55
0.746 1.3779e-55
0.747 4.6852e-56
0.748 1.5847e-56
0.749 5.3317e-57
0.75 1.7843e-57
0.751 5.9399e-58
0.752 1.9668e-58
0.753 6.4776e-59
0.754 2.122e-59
0.755 6.914e-60
0.756 2.2406e-60
0.757 7.2221e-61
0.758 2.3153e-61
0.759 7.382e-62
0.76 2.3409e-62
0.761 7.3826e-63
0.762 2.3155e-63
0.763 7.2227e-64
0.764 2.2406e-64
0.765 6.9121e-65
0.766 2.1205e-65
0.767 6.4694e-66
0.768 1.9627e-66
0.769 5.9214e-67
0.77 1.7764e-67
0.771 5.2993e-68
0.772 1.5719e-68
0.773 4.6365e-69
0.774 1.3598e-69
0.775 3.9654e-70
0.776 1.1498e-70
0.777 3.3146e-71
0.778 9.5007e-72
0.779 2.7075e-72
0.78 7.6713e-73
0.781 2.1609e-73
0.782 6.0517e-74
0.783 1.6849e-74
0.784 4.6636e-75
0.785 1.2832e-75
0.786 3.5101e-76
0.787 9.5446e-77
0.788 2.5799e-77
0.789 6.9322e-78
0.79 1.8515e-78
0.791 4.9155e-79
0.792 1.2971e-79
0.793 3.4023e-80
0.794 8.8701e-81
0.795 2.2984e-81
0.796 5.9193e-82
0.797 1.5151e-82
0.798 3.8542e-83
0.799 9.744e-84
0.8 2.4482e-84
0.801 6.1128e-85
0.802 1.5168e-85
0.803 3.74e-86
0.804 9.1639e-87
0.805 2.2312e-87
0.806 5.3981e-88
0.807 1.2977e-88
0.808 3.0997e-89
0.809 7.3564e-90
0.81 1.7347e-90
0.811 4.0639e-91
0.812 9.4592e-92
0.813 2.1874e-92
0.814 5.025e-93
0.815 1.1468e-93
0.816 2.6e-94
0.817 5.8556e-95
0.818 1.31e-95
0.819 2.9111e-96
0.82 6.4257e-97
0.821 1.4088e-97
0.822 3.0678e-98
0.823 6.6352e-99
0.824 1.4253e-99
0.825 3.0406e-100
0.826 6.4419e-101
0.827 1.3554e-101
0.828 2.8319e-102
0.829 5.8755e-103
0.83 1.2105e-103
0.831 2.4764e-104
0.832 5.0301e-105
0.833 1.0145e-105
0.834 2.0314e-106
0.835 4.0384e-107
0.836 7.9706e-108
0.837 1.5617e-108
0.838 3.0378e-109
0.839 5.8655e-110
0.84 1.1242e-110
0.841 2.1388e-111
0.842 4.0389e-112
0.843 7.5699e-113
0.844 1.4081e-113
0.845 2.5997e-114
0.846 4.763e-115
0.847 8.6599e-116
0.848 1.5625e-116
0.849 2.7973e-117
0.85 4.9694e-118
0.851 8.7592e-119
0.852 1.5318e-119
0.853 2.6578e-120
0.854 4.5749e-121
0.855 7.8122e-122
0.856 1.3233e-122
0.857 2.2236e-123
0.858 3.7059e-124
0.859 6.1262e-125
0.86 1.0044e-125
0.861 1.6332e-126
0.862 2.6336e-127
0.863 4.2113e-128
0.864 6.6776e-129
0.865 1.0499e-129
0.866 1.6367e-130
0.867 2.5296e-131
0.868 3.8759e-132
0.869 5.8875e-133
0.87 8.8651e-134
0.871 1.3231e-134
0.872 1.9574e-135
0.873 2.87e-136
0.874 4.1703e-137
0.875 6.0053e-138
0.876 8.5691e-139
0.877 1.2116e-139
0.878 1.6973e-140
0.879 2.3558e-141
0.88 3.2392e-142
0.881 4.4121e-143
0.882 5.9529e-144
0.883 7.9552e-145
0.884 1.0529e-145
0.885 1.3801e-146
0.886 1.7913e-147
0.887 2.3022e-148
0.888 2.9296e-149
0.889 3.6908e-150
0.89 4.6032e-151
0.891 5.6829e-152
0.892 6.9444e-153
0.893 8.3986e-154
0.894 1.0052e-154
0.895 1.1905e-155
0.896 1.3951e-156
0.897 1.6175e-157
0.898 1.8553e-158
0.899 2.105e-159
0.9 2.3623e-160
0.901 2.6219e-161
0.902 2.8777e-162
0.903 3.1231e-163
0.904 3.3511e-164
0.905 3.5547e-165
0.906 3.7274e-166
0.907 3.863e-167
0.908 3.9566e-168
0.909 4.0044e-169
0.91 4.0044e-170
0.911 3.9561e-171
0.912 3.8607e-172
0.913 3.7211e-173
0.914 3.542e-174
0.915 3.3291e-175
0.916 3.0892e-176
0.917 2.8298e-177
0.918 2.5585e-178
0.919 2.2829e-179
0.92 2.01e-180
0.921 1.7459e-181
0.922 1.4959e-182
0.923 1.2642e-183
0.924 1.0535e-184
0.925 8.6556e-186
0.926 7.0105e-187
0.927 5.5963e-188
0.928 4.4023e-189
0.929 3.4119e-190
0.93 2.6048e-191
0.931 1.9585e-192
0.932 1.4499e-193
0.933 1.0568e-194
0.934 7.5806e-196
0.935 5.351e-197
0.936 3.716e-198
0.937 2.5381e-199
0.938 1.7047e-200
0.939 1.1256e-201
0.94 7.3043e-203
0.941 4.6574e-204
0.942 2.917e-205
0.943 1.7942e-206
0.944 1.0833e-207
0.945 6.4198e-209
0.946 3.7324e-210
0.947 2.1283e-211
0.948 1.1899e-212
0.949 6.5199e-214
0.95 3.5001e-215
0.951 1.8402e-216
0.952 9.4718e-218
0.953 4.7707e-219
0.954 2.3503e-220
0.955 1.1321e-221
0.956 5.3289e-223
0.957 2.4501e-224
0.958 1.0997e-225
0.959 4.8163e-227
0.96 2.057e-228
0.961 8.5618e-230
0.962 3.471e-231
0.963 1.3697e-232
0.964 5.257e-234
0.965 1.9612e-235
0.966 7.1056e-237
0.967 2.4984e-238
0.968 8.5171e-240
0.969 2.8127e-241
0.97 8.989e-243
0.971 2.7772e-244
0.972 8.286e-246
0.973 2.3844e-247
0.974 6.6099e-249
0.975 1.7626e-250
0.976 4.5149e-252
0.977 1.1091e-253
0.978 2.6083e-255
0.979 5.8613e-257
0.98 1.256e-258
0.981 2.5607e-260
0.982 4.9544e-262
0.983 9.0722e-264
0.984 1.5674e-265
0.985 2.546e-267
0.986 3.8732e-269
0.987 5.4938e-271
0.988 7.2287e-273
0.989 8.771e-275
0.99 9.7455e-277
0.991 9.834e-279
0.992 8.922e-281
0.993 7.1879e-283
0.994 5.0619e-285
0.995 3.0524e-287
0.996 1.5323e-289
0.997 6.1478e-292
0.998 1.848e-294
0.999 3.6998e-297
1 3.6998e-300


==> plot/data/std_vs_N.dat <==
10 0.080761
20 0.061132
30 0.05111
40 0.044824
50 0.040415
60 0.037103
70 0.034496
80 0.032376
90 0.030606
100 0.029101
110 0.027799
120 0.026659
130 0.025649
140 0.024747
150 0.023934
160 0.023198
170 0.022525
180 0.021908
190 0.02134
200 0.020814
210 0.020325
220 0.01987
230 0.019443
240 0.019044
250 0.018668
260 0.018314
270 0.017979
280 0.017662
290 0.017361
300 0.017075
310 0.016803
320 0.016544
330 0.016296
340 0.016059
350 0.015833
360 0.015615
370 0.015407
380 0.015206
390 0.015014
400 0.014828
410 0.014649
420 0.014477
430 0.01431
440 0.01415
450 0.013994
460 0.013844
470 0.013698
480 0.013557
490 0.01342
500 0.013287
510 0.013158
520 0.013033
530 0.012911
540 0.012793
550 0.012678
560 0.012566
570 0.012456
580 0.01235
590 0.012247
600 0.012145
610 0.012047
620 0.011951
630 0.011857
640 0.011765
650 0.011675
660 0.011588
670 0.011502
680 0.011418
690 0.011336
700 0.011256
710 0.011177
720 0.011101
730 0.011025
740 0.010951
750 0.010879
760 0.010808
770 0.010739
780 0.01067
790 0.010603
800 0.010538
810 0.010473
820 0.01041
830 0.010348
840 0.010287
850 0.010227
860 0.010168
870 0.01011
880 0.010053
890 0.0099968
900 0.0099417
910 0.0098875
920 0.0098342
930 0.0097818
940 0.0097302
950 0.0096794
960 0.0096294
970 0.0095802
980 0.0095317
990 0.0094839
1000 0.0094369
1110 0.0089618
1210 0.0085871
1310 0.0082558
1410 0.0079603
1510 0.0076944
1610 0.0074536
1710 0.0072341
1810 0.007033
1910 0.0068478
2010 0.0066765
2110 0.0065175
2210 0.0063693
2310 0.0062309
2410 0.0061011
2510 0.0059791
2610 0.0058641
2710 0.0057556
2810 0.0056529
2910 0.0055555
3010 0.0054629
3110 0.0053749
3210 0.005291
3310 0.0052109
3410 0.0051343
3510 0.0050611
3610 0.0049908
3710 0.0049235
3810 0.0048588
3910 0.0047965
4010 0.0047367
4110 0.004679
4210 0.0046233
4310 0.0045696
4410 0.0045178
4510 0.0044676
4610 0.0044191
4710 0.0043722
4810 0.0043267
4910 0.0042826
5010 0.0042399
5110 0.0041984
5210 0.004158
5310 0.0041189
5410 0.0040808
5510 0.0040437
5610 0.0040077
5710 0.0039726
5810 0.0039384
5910 0.0039051
6010 0.0038726
6110 0.0038409
6210 0.00381
6310 0.0037798
6410 0.0037503
6510 0.0037215
6610 0.0036933
6710 0.0036658
6810 0.0036389
6910 0.0036126
7010 0.0035868
7110 0.0035616
7210 0.0035369
7310 0.0035127
7410 0.003489
7510 0.0034658
7610 0.003443
7710 0.0034207
7810 0.0033988
7910 0.0033773
8010 0.0033562
8110 0.0033356
8210 0.0033153
8310 0.0032953
8410 0.0032757
8510 0.0032565
8610 0.0032376
8710 0.003219
8810 0.0032008
8910 0.0031828
9010 0.0031651
9110 0.0031478
9210 0.0031307
9310 0.0031139
9410 0.0030974
9510 0.0030811
9610 0.0030651
9710 0.0030493
9810 0.0030338
9910 0.0030185

